Efficient Neural Ranking using Forward Indexes and Lightweight Encoders

Dual-encoder-based dense retrieval models have become the standard in IR. They employ large Transformer-based language models, which are notoriously inefficient in terms of resources and latency. We propose Fast-Forward indexes -- vector forward indexes which exploit the semantic matching capabilities of dual-encoder models for efficient and effective re-ranking. Our framework enables re-ranking at very high retrieval depths and combines the merits of both lexical and semantic matching via score interpolation. Furthermore, in order to mitigate the limitations of dual-encoders, we tackle two main challenges: Firstly, we improve computational efficiency by either pre-computing representations, avoiding unnecessary computations altogether, or reducing the complexity of encoders. This allows us to considerably improve ranking efficiency and latency. Secondly, we optimize the memory footprint and maintenance cost of indexes; we propose two complementary techniques to reduce the index size and show that, by dynamically dropping irrelevant document tokens, the index maintenance efficiency can be improved substantially. We perform evaluation to show the effectiveness and efficiency of Fast-Forward indexes -- our method has low latency and achieves competitive results without the need for hardware acceleration, such as GPUs.

==> plots/coalescing/coalescing.csv <==
0,0,0,0.745,0.411,0.676
1,0.01,9.516197726,0.745,0.409,0.673
2,0.015,27.41336754,0.741,0.407,0.672
3,0.02,45.66971289,0.734,0.399,0.667
4,0.025,60.06172927,0.731,0.388,0.661
5,0.03,70.14262663,0.734,0.381,0.659
6,0.035,76.56637405,0.732,0.379,0.657
7,0.04,80.3185419,0.733,0.378,0.653
8,0.045,82.34898306,0.735,0.384,0.657
9,0.05,83.38847529,0.736,0.384,0.658
10,0.1,84.41405628,0.737,0.386,0.659


==> plots/early_stopping/early_stopping.csv <==
100,4113.895
90,4023.21
80,3889.205
70,3736.225
60,3543.965
50,3301.45
40,3050.06
30,2664.62
20,2178.78
10,1319.05


==> plots/selbert/selbert.csv <==
0.1,0.09819644457,0.2540795602,0.2546163778
0.2,0.1842981408,0.2768308481,0.2899118142
0.3,0.2583513342,0.2917971358,0.3301171382
0.4,0.3620203463,0.3170108993,0.3478069652
0.5,0.4537414567,0.3491821862,0.3615901607
0.6,0.5198728999,0.3546969477,0.364063303
0.7,0.625678717,0.3535709368,0.3633806583
0.8,0.713817982,0.3527524024,0.3632690041
0.9,0.8298877953,0.3523084424,0.3631153233

